Dust Models for the Extinction of Type IIn Supernova SN 2010jl

The unusual extinction curves of SN 2010jl provide an excellent opportunity to investigate the properties of dust formed by core-collapse supernovae. By using a series of dust models with different compositions and grain size distributions, we fit the extinction curves of SN 2010jl and find that a silicate-graphite mixture dust model characterized by exponentially cutoff power-law size distributions can well reproduce its unusual extinction curves. The best-fit results show that the extinctions derived from the dust models are consistent with the observed values at all epochs. However, the total-to-selective extinction ratio $R_V$ is about 2.8 - 3.1, which is significantly smaller than the value of $R_V \approx 6.4$ derived by Gall et al. The best-fit models indicate that the dust grains around SN 2010jl are possibly composed of small-size astronomical silicate grains and micron-size graphite grains. In addition, by fitting the optical to mid-infrared spectral energy distribution, we find that the dust mass around SN 2010jl increases with time, up to $0.005\,M_{\odot}$ around 1300 days after peak brightness, which is consistent with previous estimates.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
